Can Large Language Model Comprehend Ancient Chinese? A Preliminary Test on ACLUE

Large language models (LLMs) have showcased remarkable capabilities in understanding and generating language. However, their ability in comprehending ancient languages, particularly ancient Chinese, remains largely unexplored. To bridge this gap, we present ACLUE, an evaluation benchmark designed to assess the capability of language models in comprehending ancient Chinese. ACLUE consists of 15 tasks cover a range of skills, spanning phonetic, lexical, syntactic, semantic, inference and knowledge. Through the evaluation of eight state-of-the-art LLMs, we observed a noticeable disparity in their performance between modern Chinese and ancient Chinese. Among the assessed models, ChatGLM2 demonstrates the most remarkable performance, achieving an average score of 37.4%. We have made our code and data public available.

==> reviews.txt <==
============================================================================ 
ALP 2023 Reviews for Submission #4
============================================================================ 
 
Title: Can Large Langauge Model Comprehend Ancient Chinese? A Preliminary Test on ACLUE
Authors: Yixuan Zhang and Haonan Li
 
 
============================================================================
                            REVIEWER #1
============================================================================
 
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 4
      Originality / Innovativeness (1-5): 3
           Soundness / Correctness (1-5): 5
             Meaningful Comparison (1-5): 5
                      Thoroughness (1-5): 4
        Impact of Ideas or Results (1-5): 4
                    Recommendation (1-5): 4
               Reviewer Confidence (1-5): 4
 
Detailed Comments
---------------------------------------------------------------------------
This paper introduces an evaluation benchmark named ACLUE for ancient Chinese language understanding in large language models. Nevertheless, to achieve a quality level sufficient for publication, a number of improvements are needed. 
 
1ï¼‰The English is acceptable , but still needs more improvements. I suggest the authors have the paper checked and corrected by a native writer of English.
 
2ï¼‰Please provide a unified description of accuracy using chat-GLM2. Because there are three different results with 37.45% at Abstract section , 37% at Introduction section, 37.4% at Results section.
---------------------------------------------------------------------------
 
 
 
============================================================================
                            REVIEWER #2
============================================================================
 
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 5
      Originality / Innovativeness (1-5): 4
           Soundness / Correctness (1-5): 4
             Meaningful Comparison (1-5): 5
                      Thoroughness (1-5): 4
        Impact of Ideas or Results (1-5): 4
                    Recommendation (1-5): 4
               Reviewer Confidence (1-5): 5
 
Detailed Comments
---------------------------------------------------------------------------
Evaluations on Large language models (LLMs) are of great value due to the emergence of new models. This study pays special attention to ancient Chinese, which introduced 15 tasks covering several aspects of LLMs. 
There are some places I recommend revisions.
1 In Lexical Tasks, word segmentation was not taken into consideration, please explain why, because it's a common process in NLP studies on ancient Chinese.
2 As for Syntactic and Semantic Tasks and Knowledge-intensive Tasks, the tasks focused mainly on poetry. Historical events are of important value. Can related tasks be designed around these?
---------------------------------------------------------------------------
 
 
 
============================================================================
                            REVIEWER #3
============================================================================
 
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 4
      Originality / Innovativeness (1-5): 4
           Soundness / Correctness (1-5): 4
             Meaningful Comparison (1-5): 4
                      Thoroughness (1-5): 4
        Impact of Ideas or Results (1-5): 4
                    Recommendation (1-5): 4
               Reviewer Confidence (1-5): 4
 
Detailed Comments
---------------------------------------------------------------------------
This paper introduces ACLUE, an evaluation benchmark comprising 15 tasks related to ancient Chinese language comprehension. The primary objective of this benchmark is to assess the current LLMs in their capacity to process ancient Chinese.  The results demonstrate significant variations in performance among different LLMs, offering insights into their abilities for handling ancient Chinese languages. Overall, the paper is well-organized and well-written, presenting a novel approach to evaluating LLMs for ancient languages. However, one notable drawback of the paper lies in its insufficiently clear and statistical description of the benchmark details. To enhance clarity and understanding of the proposed tasks, it would have been beneficial for the authors to include concrete examples in their paper.
---------------------------------------------------------------------------


